Laser excited super resolution thermal imaging for nondestructive inspection of internal defects

A photothermal super resolution technique is proposed for an improved inspection of internal defects. To evaluate the potential of the laser-based thermographic technique, an additively manufactured stainless steel specimen with closely spaced internal cavities is used. Four different experimental configurations in transmission, reflection, stepwise and continuous scanning are investigated. The applied image post-processing method is based on compressed sensing and makes use of the block sparsity from multiple measurement events. This concerted approach of experimental measurement strategy and numerical optimization enables the resolution of internal defects and outperforms conventional thermographic inspection techniques.

==> TikzPictures/PSFrec_rx.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{0.866142in}{0.275591in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.866142in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.866142in}{0.275591in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.275591in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.866142in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.866142in}{0.275591in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.275591in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.000000in}}{\pgfqpoint{0.866142in}{0.275591in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.022831in}}%
\pgfpathlineto{\pgfqpoint{0.352873in}{0.023187in}}%
\pgfpathlineto{\pgfqpoint{0.364100in}{0.023989in}}%
\pgfpathlineto{\pgfqpoint{0.371318in}{0.025160in}}%
\pgfpathlineto{\pgfqpoint{0.376932in}{0.026722in}}%
\pgfpathlineto{\pgfqpoint{0.381744in}{0.028752in}}%
\pgfpathlineto{\pgfqpoint{0.385754in}{0.031120in}}%
\pgfpathlineto{\pgfqpoint{0.389764in}{0.034302in}}%
\pgfpathlineto{\pgfqpoint{0.393774in}{0.038535in}}%
\pgfpathlineto{\pgfqpoint{0.396982in}{0.042879in}}%
\pgfpathlineto{\pgfqpoint{0.400190in}{0.048281in}}%
\pgfpathlineto{\pgfqpoint{0.403397in}{0.054983in}}%
\pgfpathlineto{\pgfqpoint{0.406605in}{0.063295in}}%
\pgfpathlineto{\pgfqpoint{0.409813in}{0.073630in}}%
\pgfpathlineto{\pgfqpoint{0.413021in}{0.086564in}}%
\pgfpathlineto{\pgfqpoint{0.416229in}{0.102953in}}%
\pgfpathlineto{\pgfqpoint{0.419437in}{0.124206in}}%
\pgfpathlineto{\pgfqpoint{0.421843in}{0.144972in}}%
\pgfpathlineto{\pgfqpoint{0.424249in}{0.172007in}}%
\pgfpathlineto{\pgfqpoint{0.430665in}{0.257383in}}%
\pgfpathlineto{\pgfqpoint{0.431467in}{0.261980in}}%
\pgfpathlineto{\pgfqpoint{0.432269in}{0.263554in}}%
\pgfpathlineto{\pgfqpoint{0.433071in}{0.261980in}}%
\pgfpathlineto{\pgfqpoint{0.433873in}{0.257383in}}%
\pgfpathlineto{\pgfqpoint{0.435477in}{0.240710in}}%
\pgfpathlineto{\pgfqpoint{0.442695in}{0.144972in}}%
\pgfpathlineto{\pgfqpoint{0.445903in}{0.118318in}}%
\pgfpathlineto{\pgfqpoint{0.449111in}{0.098469in}}%
\pgfpathlineto{\pgfqpoint{0.452318in}{0.083046in}}%
\pgfpathlineto{\pgfqpoint{0.455526in}{0.070828in}}%
\pgfpathlineto{\pgfqpoint{0.458734in}{0.061046in}}%
\pgfpathlineto{\pgfqpoint{0.461942in}{0.053170in}}%
\pgfpathlineto{\pgfqpoint{0.465952in}{0.045434in}}%
\pgfpathlineto{\pgfqpoint{0.469962in}{0.039534in}}%
\pgfpathlineto{\pgfqpoint{0.473972in}{0.035056in}}%
\pgfpathlineto{\pgfqpoint{0.477982in}{0.031685in}}%
\pgfpathlineto{\pgfqpoint{0.481992in}{0.029171in}}%
\pgfpathlineto{\pgfqpoint{0.486804in}{0.027010in}}%
\pgfpathlineto{\pgfqpoint{0.492418in}{0.025341in}}%
\pgfpathlineto{\pgfqpoint{0.499635in}{0.024085in}}%
\pgfpathlineto{\pgfqpoint{0.509259in}{0.023294in}}%
\pgfpathlineto{\pgfqpoint{0.524497in}{0.022911in}}%
\pgfpathlineto{\pgfqpoint{0.571814in}{0.022831in}}%
\pgfpathlineto{\pgfqpoint{0.865340in}{0.022831in}}%
\pgfpathlineto{\pgfqpoint{0.865340in}{0.022831in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> TikzPictures/PSFtxcont.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{10.000000in}{1.069201in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{10.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{10.000000in}{1.069201in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.069201in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{10.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{10.000000in}{1.069201in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.069201in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.000000in}}{\pgfqpoint{10.000000in}{1.069201in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=10.000000in,height=1.070000in]{PSFtxcont-img0.png}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> TikzPictures/Tijosp.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{0.866142in}{0.275591in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.866142in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.866142in}{0.275591in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.275591in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.866142in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.866142in}{0.275591in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.275591in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.000000in}}{\pgfqpoint{0.866142in}{0.275591in}}%
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{1.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.086614in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.087416in}{0.254101in}}%
\pgfpathlineto{\pgfqpoint{0.098644in}{0.231647in}}%
\pgfpathlineto{\pgfqpoint{0.106664in}{0.217263in}}%
\pgfpathlineto{\pgfqpoint{0.110674in}{0.210704in}}%
\pgfpathlineto{\pgfqpoint{0.111476in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.174030in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.174832in}{0.198844in}}%
\pgfpathlineto{\pgfqpoint{0.182050in}{0.206574in}}%
\pgfpathlineto{\pgfqpoint{0.193278in}{0.219872in}}%
\pgfpathlineto{\pgfqpoint{0.200496in}{0.228588in}}%
\pgfpathlineto{\pgfqpoint{0.201298in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.304754in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.305556in}{0.242287in}}%
\pgfpathlineto{\pgfqpoint{0.312773in}{0.232755in}}%
\pgfpathlineto{\pgfqpoint{0.327209in}{0.211647in}}%
\pgfpathlineto{\pgfqpoint{0.328011in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.371318in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.372120in}{0.212149in}}%
\pgfpathlineto{\pgfqpoint{0.387358in}{0.241110in}}%
\pgfpathlineto{\pgfqpoint{0.394576in}{0.254804in}}%
\pgfpathlineto{\pgfqpoint{0.395378in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.510061in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.510863in}{0.260391in}}%
\pgfpathlineto{\pgfqpoint{0.522091in}{0.239298in}}%
\pgfpathlineto{\pgfqpoint{0.530111in}{0.224605in}}%
\pgfpathlineto{\pgfqpoint{0.530913in}{0.223227in}}%
\pgfpathlineto{\pgfqpoint{0.531715in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.562190in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.562992in}{0.212222in}}%
\pgfpathlineto{\pgfqpoint{0.568606in}{0.218543in}}%
\pgfpathlineto{\pgfqpoint{0.577428in}{0.230094in}}%
\pgfpathlineto{\pgfqpoint{0.585448in}{0.240977in}}%
\pgfpathlineto{\pgfqpoint{0.586250in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.697725in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.698527in}{0.240435in}}%
\pgfpathlineto{\pgfqpoint{0.716171in}{0.219217in}}%
\pgfpathlineto{\pgfqpoint{0.720983in}{0.214093in}}%
\pgfpathlineto{\pgfqpoint{0.721785in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.749052in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.749854in}{0.222840in}}%
\pgfpathlineto{\pgfqpoint{0.754666in}{0.232003in}}%
\pgfpathlineto{\pgfqpoint{0.761082in}{0.245854in}}%
\pgfpathlineto{\pgfqpoint{0.768300in}{0.262976in}}%
\pgfpathlineto{\pgfqpoint{0.769102in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.865340in}{0.010688in}}%
\pgfpathlineto{\pgfqpoint{0.865340in}{0.010688in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

